Proceedings of the 18th International Overture Workshop

This volume contains the papers presented at the 18th International Overture Workshop, held online on 7th December 2020. This event was the latest in a series of workshops around the Vienna Development Method (VDM), the open-source project Overture, and related tools and formalisms. VDM is one of the longest established formal methods for systems development. A lively community of researchers and practitioners has grown up in academia and industry has grown around the modelling languages (VDM-SL, VDM++, VDM-RT, CML) and tools (VDMTools, Overture, Crescendo, Symphony, the INTO-CPS chain, and ViennaTalk). Together, these provide a platform for work on modelling and analysis technology that includes static and dynamic analysis, test generation, execution support, and model checking. This workshop provided updates on the emerging technology of VDM/Overture, including collaboration infrastructure, collaborative modelling and co-simulation for Cyber-Physical Systems.

==> 3-Rask/listings/syntaxHighlighting.txt <==
"keywords": {
  "patterns": [{
    "name": "keyword.control.vdmpp",
    "match": "\\b(if|else|then|return|forall)\\b"
  }]
},

==> 4-Bogomolov/report/readme.txt <==
Dear LLNCS user,

The files in this directory belong to the LaTeX2e package for
Lecture Notes in Computer Science (LNCS) of Springer-Verlag.

It consists of the following files:

  readme.txt         this file

  history.txt        the version history of the package

  llncs.cls          the LaTeX2e document class

  samplepaper.tex    a sample paper
  fig1.eps           a figure used in the sample paper

  llncsdoc.pdf       the documentation of the class (PDF version)

  splncs04.bst       current LNCS BibTeX style with alphabetic sorting

